DNS of the Early Phase of Oblique Droplet Impact on Thin Films with FS3D

Spray impacts occur in several environmental and technical applications. The impact of droplets at different angles onto walls covered with a thin film of the same liquid can be regarded as an elementary process here. Direct Numerical Simulations (DNS) provide an important contribution to the understanding and modeling of the impact outcome, which might be associated with the formation of a crown and ejection of secondary droplets. Thus, we gain detailed information about, e.g. the flow field and shape of the interface, which are not accessible in experiments. This chapter presents a DNS study of the early crown formation mechanisms present at an oblique droplet impact on a thin film, as well as a grid study showing the resolution required to resolve the impact's details. Highly resolved simulations in large domains require continuous development of the numerical solver's efficiency. The performance of different cycles of the multigrid (MG) solver for the solution of the pressure Poisson equation was compared, and a F-cycle was added. Furthermore, we implemented a hybrid MPI and OpenMP parallelisation, which both increases the scaling limit further. Additionally, studies on the strong and weak scaling are conducted. The choice of the F- and V- cycle in the MG-solver and the additional hybrid parallelisation increased the achieved computed cycles per hour (CPH) by a factor of 12.4 compared to the formerly employed setup. The nodes efficiently usable were increased by a factor of 16. Both, the close to linear scaling regime for the strong scaling and the almost constant performance regime for the weak scaling were increased by this factor.

==> Txt-files/F-cyclePureMPI.txt <==
Nodes   CPH avg_t_cell_cycle
  4 135.5   1.28E-05
  8 276.6   1.25E-05
 16 591.6   1.16E-05
 32 731.8   1.88E-05
 64 592.0   4.66E-05
128 343.5   1.61E-04
256 179.1   6.22E-04


==> Txt-files/F-cyclePureMPI_WS.txt <==
Nodes   CPH     avg_t_cell_cycle
0.008   7956    1.72668305810165E-06
0.063   7322    1.87634286191257E-06
0.125   7115    1.87634286191257E-06
0.250   5952    2.30814803677927E-06
0.500   3062    4.48846320557488E-06
    1   1641    8.37530146386644E-06
    4   1468    9.36424393370478E-06
    8   1467    9.37163675786297E-06
   16   1190    1.15801858952759E-05
   32    731    1.88277603743912E-05
   64    451    3.05819612012131E-05
  128    273    5.07114650486233E-05
  256    144    9.66898600260417E-05


==> Txt-files/F-cycle_OMP4.txt <==
Nodes   CPH avg_t_cell_cycle
  4 103.9   1.65E-05
  8 278.7   1.23E-05
 16 584.2   1.18E-05
 32 1122.6  1.22E-05
 64 1966.0  1.40E-05
128 2940.8  1.87E-05
264 1052.5  1.04E-04


==> Txt-files/F-cycle_OMP4_WS.txt <==
Nodes   CPH avg_t_cell_cycle
  4 1260.3  1.09E-05
 32 1122.6  1.22E-05
128 970.3   1.42E-05
256 505.5   2.72E-05


==> Txt-files/V-cyclePureMPI.txt <==
Nodes  CPH  avg_t_cell_cycle
  4    100  1.74E-05
  8    240  1.44E-05
 16    557  1.24E-05
 32    1005 1.37E-05
 64    1155 2.39E-05
128    905  6.09E-05
256    521  2.13E-04


==> Txt-files/V-cyclePureMPI_WS.txt <==
Nodes   CPH     avg_t_cell_cycle
0.008   7891    1.74085444336876E-06
0.063   7129    1.92699323011371E-06
0.125   6872    1.99918666471616E-06
0.250   5749    2.38993687517506E-06
0.500   2807    4.89680779619538E-06
    1   1361    1.00999157408818E-05
    4   1258    1.09297118035916E-05
    8   1187    1.15872952884759E-05
   16   1113    1.23624147432227E-05
   32    978    1.40746619781044E-05
   64    731    1.88356870180601E-05
  128    545    2.53468404560934E-05
  256    377    3.67527685794733E-05


==> Txt-files/V-cycle_OMP4.txt <==
Nodes   CPH avg_t_cell_cycle
  4 66.6    2.58E-05
  8 208.4   1.65E-05
 16 454.5   1.51E-05
 32 909.9   1.51E-05
 64 1750.5  1.57E-05
128 3419.5  1.61E-05
256 2338.5  4.70E-05


==> Txt-files/V-cycle_OMP4_WS.txt <==
Nodes   CPH avg_t_cell_cycle
  1 1121.6  1.22E-05
  4 1087.0  1.26E-05
 32 909.9   1.51E-05
128 826.1   1.66E-05
256 630.5   2.18E-05








==> Txt-files/W-cyclePureMPI.txt <==
Nodes   CPH     avg_t_cell_cycle
  4     136     1.28E-05
  8     276     1.25E-05
 16     409     1.69E-05
 32     240     5.75E-05
 64     207     1.34E-04
128     119     4.71E-04
256      59     1.93E-03


==> Txt-files/W-cyclePureMPI_WS.txt <==
Nodes   CPH     avg_t_cell_cycle
0.008   7873    1.74505821849268E-06
0.063   6870    1.99979933942669E-06
0.125   6528    2.10466056034483E-06
0.250   5514    2.49146103727804E-06
0.500   2904    4.73201741748939E-06
    1   1573    8.73837166154629E-06
    4   1327    1.03596278599330E-05
    8   1256    1.09463975080717E-05
   16    627    2.19672617286143E-05
   32    240    5.74929373604911E-05
   64    100    0.000139309809758113
  128     66    0.000213361253925398
  256     32    0.000452756881713867


==> Txt-files/W-cycle_OMP4.txt <==
Nodes   CPH     avg_t_cell_cycle
  4     103.9   1.65E-05
  8     278.8   1.23E-05
 16     513.1   1.34E-05
 32     839.3   1.64E-05
 64     1085.5  2.53E-05
128     1023.3  5.37E-05
256     327.3   3.36E-04


==> Txt-files/W-cycle_OMP4_WS.txt <==
Nodes   CPH     avg_t_cell_cycle
0.0625  2804.4  4.90E-06
0.5000  1996.6  6.88E-06
1.0000  1295.8  1.06E-05
4.0000  1120.2  1.23E-05
32.000  839.3   1.64E-05
128.00  525.6   2.61E-05
256.00  145.8   9.54E-05

